The ETH-MAV Team in the MBZ International Robotics Challenge

This article describes the hardware and software systems of the Micro Aerial Vehicle (MAV) platforms used by the ETH Zurich team in the 2017 Mohamed Bin Zayed International Robotics Challenge (MBZIRC). The aim was to develop robust outdoor platforms with the autonomous capabilities required for the competition, by applying and integrating knowledge from various fields, including computer vision, sensor fusion, optimal control, and probabilistic robotics. This paper presents the major components and structures of the system architectures, and reports on experimental findings for the MAV-based challenges in the competition. Main highlights include securing second place both in the individual search, pick, and place task of Challenge 3 and the Grand Challenge, with autonomous landing executed in less than one minute and a visual servoing success rate of over 90% for object pickups.

==> cover_letter.txt <==
Dear Sanae Minick,

please find enclosed our submission for the JFR Special Issue on the Mohamed Bin Zayed International Robotics Challenge (MBZIRC) 2017.
It is titled "The ETH-MAV Team in the MBZ International Robotics Challenge" and written by Rik Bähnemann, Michael Pantic, Marija Popovic, Dominik Schindler, Marco Tranzatto, Mina Kamel, Marius Grimm, Jakob Widauer, Roland Siegwart, and Juan Nieto.
This work presents the approach that we took to solve the 1st and 3rd Challenge of MBZIRC and highlights our lessons learned when designing a system for such an autonomous mission.
We believe our findings are relevant for the field and future challenge participants by reporting how our system performed in an outdoor environment and what our insights are from this experience.
In the competition we secured second place both in the individual search, pick, and place task of Challenge 3 and the Grand Challenge, with autonomous landing executed in less than a minute and a visual servoing success rate of over 90% for object pickups.

In the name of all authors, thank you for considering our work for review.
We highly appreciate your time and we are looking forward to your response.

Best regards,
Rik Bähnemann

